Open Data at ATLAS: Bringing TeV collisions to the World

ATLAS Open Data for Education delivers proton--proton collision data from the ATLAS experiment at CERN to the public along with open-access resources for education and outreach. To date ATLAS has released a substantial amount of data from 8 TeV and 13 TeV collisions in an easily-accessible format and supported by dedicated documentation, software, and tutorials to ensure that everyone can access and exploit the data for different educational objectives. Along with datasets, ATLAS also provides data visualisation tools and interactive web based applications for studying the data, along with Jupyter Notebooks and downloadable code enabling users to further analyse data for known and unknown physics cases. The Open Data educational platform which hosts the data and tools is used by tens of thousands of students worldwide, and we present the project development, lessons learnt, impacts, and future goals.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

